Bridging Textual and Tabular Data for Cross-Domain Text-to-SQL Semantic Parsing

We present BRIDGE, a powerful sequential architecture for modeling dependencies between natural language questions and relational databases in cross-DB semantic parsing. BRIDGE represents the question and DB schema in a tagged sequence where a subset of the fields are augmented with cell values mentioned in the question. The hybrid sequence is encoded by BERT with minimal subsequent layers and the text-DB contextualization is realized via the fine-tuned deep attention in BERT. Combined with a pointer-generator decoder with schema-consistency driven search space pruning, BRIDGE attained state-of-the-art performance on popular cross-DB text-to-SQL benchmarks, Spider (71.1\% dev, 67.5\% test with ensemble model) and WikiSQL (92.6\% dev, 91.9\% test). Our analysis shows that BRIDGE effectively captures the desired cross-modal dependencies and has the potential to generalize to more text-DB related tasks. Our implementation is available at \url{https://github.com/salesforce/TabularSemanticParsing}.

==> figures/ensemble.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v4.json",
  "data": {
    "values": [
      {
        "# ensemble models": 1,
        "accuracy (%)": 70.2, 
        "metrics": "Ens-esm"
      },
      {
        "# ensemble models": 1,
        "accuracy (%)": 68.2, 
        "metrics": "Ens-exe"
      },
      {
        "# ensemble models": 1,
        "accuracy (%)": 70.2, 
        "metrics": "Ind-esm"
      },
      {
        "# ensemble models": 1,
        "accuracy (%)": 68.2, 
        "metrics": "Ind-exe"
      },
      {
        "# ensemble models": 2,
        "accuracy (%)": 71.5, 
        "metrics": "Ens-esm"
      },
      {
        "# ensemble models": 2,
        "accuracy (%)": 70.2, 
        "metrics": "Ens-exe"
      },
      {
        "# ensemble models": 2,
        "accuracy (%)": 69.1, 
        "metrics": "Ind-esm"
      },
      {
        "# ensemble models": 2,
        "accuracy (%)": 67.1, 
        "metrics": "Ind-exe"
      },
      {
        "# ensemble models": 3,
        "accuracy (%)": 71.0, 
        "metrics": "Ens-esm"
      },
      {
        "# ensemble models": 3,
        "accuracy (%)": 70.3, 
        "metrics": "Ens-exe"
      },
      {
        "# ensemble models": 3,
        "accuracy (%)": 68.4, 
        "metrics": "Ind-esm"
      },
      {
        "# ensemble models": 3,
        "accuracy (%)": 67.5, 
        "metrics": "Ind-exe"
      },
      {
        "# ensemble models": 4,
        "accuracy (%)": 71.4, 
        "metrics": "Ens-esm"
      },
      {
        "# ensemble models": 4,
        "accuracy (%)": 69.9, 
        "metrics": "Ens-exe"
      },
      {
        "# ensemble models": 4,
        "accuracy (%)": 68.3, 
        "metrics": "Ind-esm"
      },
      {
        "# ensemble models": 4,
        "accuracy (%)": 66.2, 
        "metrics": "Ind-exe"
      },
      {
        "# ensemble models": 5,
        "accuracy (%)": 71.5, 
        "metrics": "Ens-esm"
      },
      {
        "# ensemble models": 5,
        "accuracy (%)": 70.7, 
        "metrics": "Ens-exe"
      },
      {
        "# ensemble models": 5,
        "accuracy (%)": 68.2, 
        "metrics": "Ind-esm"
      },
      {
        "# ensemble models": 5,
        "accuracy (%)": 67.6, 
        "metrics": "Ind-exe"
      },
      {
        "# ensemble models": 6,
        "accuracy (%)": 72.0, 
        "metrics": "Ens-esm"
      },
      {
        "# ensemble models": 6,
        "accuracy (%)": 71.2, 
        "metrics": "Ens-exe"
      },
      {
        "# ensemble models": 6,
        "accuracy (%)": 68.2, 
        "metrics": "Ind-esm"
      },
      {
        "# ensemble models": 6,
        "accuracy (%)": 67.4, 
        "metrics": "Ind-exe"
      },
      {
        "# ensemble models": 7,
        "accuracy (%)": 72.2, 
        "metrics": "Ens-esm"
      },
      {
        "# ensemble models": 7,
        "accuracy (%)": 71.3, 
        "metrics": "Ens-exe"
      },
      {
        "# ensemble models": 7,
        "accuracy (%)": 67.7, 
        "metrics": "Ind-esm"
      },
      {
        "# ensemble models": 7,
        "accuracy (%)": 67.4, 
        "metrics": "Ind-exe"
      },
      {
        "# ensemble models": 8,
        "accuracy (%)": 72.2, 
        "metrics": "Ens-esm"
      },
      {
        "# ensemble models": 8,
        "accuracy (%)": 71.0, 
        "metrics": "Ens-exe"
      },
      {
        "# ensemble models": 8,
        "accuracy (%)": 67.2, 
        "metrics": "Ind-esm"
      },
      {
        "# ensemble models": 8,
        "accuracy (%)": 67.0, 
        "metrics": "Ind-exe"
      },
      {
        "# ensemble models": 9,
        "accuracy (%)": 71.8, 
        "metrics": "Ens-esm"
      },
      {
        "# ensemble models": 9,
        "accuracy (%)": 71.6, 
        "metrics": "Ens-exe"
      },
      {
        "# ensemble models": 9,
        "accuracy (%)": 67.2, 
        "metrics": "Ind-esm"
      },
      {
        "# ensemble models": 9,
        "accuracy (%)": 66.4, 
        "metrics": "Ind-exe"
      },
      {
        "# ensemble models": 10,
        "accuracy (%)": 72.1, 
        "metrics": "Ens-esm"
      },
      {
        "# ensemble models": 10,
        "accuracy (%)": 72.1, 
        "metrics": "Ens-exe"
      },
      {
        "# ensemble models": 10,
        "accuracy (%)": 66.7, 
        "metrics": "Ind-esm"
      },
      {
        "# ensemble models": 10,
        "accuracy (%)": 66.0, 
        "metrics": "Ind-exe"
      }
    ]
  },
  "repeat": {
    "layer": ["US Gross", "Worldwide Gross"]
  },
  "spec": {
    "mark": {"type": "line", "point": true},
    "encoding": {
      "x": {
        "field": "# ensemble models",
        "type": "quantitative",
        "scale": {"domain": [1, 10]}
      },
      "y": {
        "field": "accuracy (%)",
        "type": "quantitative",
        "scale": {"domain": [65, 73]}
      },
      "color": {
        "field": "metrics",
        "type": "nominal"
      },
      "shape": {
        "field": "metrics",
        "type": "nominal"
      }
    }
  }
}


==> figures/non_numeric_value_dist.json <==
{
  "$schema": "https://vega.github.io/schema/vega/v5.json",
  "description": "A basic grouped bar chart example.",
  "width": 300,
  "height": 140,
  "padding": 2,

  "data": [
    {
      "name": "table",
      "values": [
        {"category":"0", "position":0, "value":69.2},
        {"category":"0", "position":1, "value":23.2},
        {"category":"1", "position":0, "value":23.4},
        {"category":"1", "position":1, "value":64.6},
        {"category":"2", "position":0, "value":6.7},
        {"category":"2", "position":1, "value":11.1}
      ]
    }
  ],

  "scales": [
    {
      "name": "yscale",
      "type": "band",
      "domain": {"data": "table", "field": "category"},
      "range": "height",
      "padding": 0.2
    },
    {
      "name": "xscale",
      "type": "linear",
      "domain": {"data": "table", "field": "value"},
      "range": "width",
      "round": true,
      "zero": true,
      "nice": true
    },
    {
      "name": "color",
      "type": "ordinal",
      "domain": {"data": "table", "field": "position"},
      "range": {"scheme": "tableau20"}
    }
  ],

  "axes": [
    {"orient": "left", "scale": "yscale", "tickSize": 0, "labelPadding": 4, "zindex": 1, "title": "# non-numeric values in SQL"},
    {"orient": "bottom", "scale": "xscale", "title": "% examples"}
  ],

  "marks": [
    {
      "type": "group",

      "from": {
        "facet": {
          "data": "table",
          "name": "facet",
          "groupby": "category"
        }
      },

      "encode": {
        "enter": {
          "y": {"scale": "yscale", "field": "category"}
        }
      },

      "signals": [
        {"name": "height", "update": "bandwidth('yscale')"}
      ],

      "scales": [
        {
          "name": "pos",
          "type": "band",
          "range": "height",
          "domain": {"data": "facet", "field": "position"}
        }
      ],

      "marks": [
        {
          "name": "bars",
          "from": {"data": "facet"},
          "type": "rect",
          "encode": {
            "enter": {
              "y": {"scale": "pos", "field": "position"},
              "height": {"scale": "pos", "band": 1},
              "x": {"scale": "xscale", "field": "value"},
              "x2": {"scale": "xscale", "value": 0},
              "fill": {"scale": "color", "field": "position"}
            }
          }
        },
        {
          "type": "text",
          "from": {"data": "bars"},
          "encode": {
            "enter": {
              "x": {"field": "x2", "offset": -5},
              "y": {"field": "y", "offset": {"field": "height", "mult": 0.5}},
              "fill": [
                {"test": "contrast('white', datum.fill) > contrast('black', datum.fill)", "value": "white"},
                {"value": "black"}
              ],
              "align": {"value": "right"},
              "baseline": {"value": "middle"},
              "text": {"field": "datum.value"}
            }
          }
        }
      ]
    }
  ]
}

==> figures/performance_by_db.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v4.json",
  "description": "A bar chart that sorts the y-values by the x-values.",
  "data": {
    "values": [
    {
        "DB": "network_1",
        "Exact Set Match": 0.6964285714285714,
        "Schema Size": 10,
        "Num Tables": 3
    },
    {
        "DB": "voter_1",
        "Exact Set Match": 0.8,
        "Schema Size": 12,
        "Num Tables": 3
    },
    {
        "DB": "singer",
        "Exact Set Match": 0.9333333333333333,
        "Schema Size": 12,
        "Num Tables": 2
    },
    {
        "DB": "course_teach",
        "Exact Set Match": 0.8,
        "Schema Size": 13,
        "Num Tables": 3
    },
    {
        "DB": "poker_player",
        "Exact Set Match": 0.95,
        "Schema Size": 13,
        "Num Tables": 2
    },
    {
        "DB": "museum_visit",
        "Exact Set Match": 0.6111111111111112,
        "Schema Size": 15,
        "Num Tables": 3
    },
    {
        "DB": "flight_2",
        "Exact Set Match": 0.7625,
        "Schema Size": 16,
        "Num Tables": 3
    },
    {
        "DB": "pets_1",
        "Exact Set Match": 0.6904761904761905,
        "Schema Size": 17,
        "Num Tables": 3
    },
    {
        "DB": "employee_hire_evaluation",
        "Exact Set Match": 0.9210526315789473,
        "Schema Size": 21,
        "Num Tables": 4
    },
    {
        "DB": "cre_Doc_Template_Mgt",
        "Exact Set Match": 0.9047619047619048,
        "Schema Size": 21,
        "Num Tables": 4
    },
    {
        "DB": "battle_death",
        "Exact Set Match": 0.5625,
        "Schema Size": 21,
        "Num Tables": 3
    },
    {
        "DB": "concert_singer",
        "Exact Set Match": 0.8222222222222222,
        "Schema Size": 25,
        "Num Tables": 4
    },
    {
        "DB": "orchestra",
        "Exact Set Match": 0.875,
        "Schema Size": 27,
        "Num Tables": 4
    },
    {
        "DB": "tvshow",
        "Exact Set Match": 0.7903225806451613,
        "Schema Size": 28,
        "Num Tables": 3
    },
    {
        "DB": "car_1",
        "Exact Set Match": 0.391304347826087,
        "Schema Size": 29,
        "Num Tables": 6
    },
    {
        "DB": "world_1",
        "Exact Set Match": 0.43333333333333335,
        "Schema Size": 30,
        "Num Tables": 4
    },
    {
        "DB": "real_estate_properties",
        "Exact Set Match": 0.5,
        "Schema Size": 42,
        "Num Tables": 5
    },
    {
        "DB": "wta_1",
        "Exact Set Match": 0.7419354838709677,
        "Schema Size": 46,
        "Num Tables": 3
    },
    {
        "DB": "dog_kennels",
        "Exact Set Match": 0.6707317073170732,
        "Schema Size": 57,
        "Num Tables": 8
    },
    {
        "DB": "student_transcripts_tracking",
        "Exact Set Match": 0.6410256410256411,
        "Schema Size": 67,
        "Num Tables": 11
    }
]
  },
  "height": {"step": 10},
  "mark": "bar",
  "encoding": {
    "y": {
      "field": "DB",
      "type": "nominal",
      "sort": {
        "field": "Num Tables",
        "order": "ascending" 
      }
    },
    "x": {
      "field": "Exact Set Match",
      "type": "quantitative"
    }
  }
}

